Significant mutual inclinations between the stellar spin and the orbits of both planets in the HAT-P-11 system

Planet-star obliquity and planet-planet ]mutual inclination encode a planetary system's dynamical history, but both of their values are hard to measure for misaligned systems with close-in companions. HAT-P-11 is a K4 star with two known planets: a close-in, misaligned super-Neptune with a $\approx$5-day orbit, and an outer super-Jupiter with a $\approx$10-year orbit. In this work we present a joint orbit fit of the HAT-P-11 system with astrometry and S-index corrected RV data. By combining our results with previous constraints on the orientation of the star and the inner planet, we find that all three angular momenta -- those of the star, planet b, and planet c -- are significantly misaligned. We confirm the status of planet c as a super-Jupiter, with $2.68\pm0.41\, \mathrm{M_{\rm Jup}}$ at a semimajor axis of $4.10\pm0.06\,$AU, and planet b's mass of $\mathrm{M_b\sin{i_b}}=0.074\pm0.004\, \mathrm{M_{\rm Jup}}$. We present the posterior probability distribution of obliquity between star A and planet c, and mutual inclination between planet b and planet c.

==> referee_response.txt <==
Dear Editor,

We thank the referee for a careful reading and excellent report, which addressed some minor errors and unclear points in our text, and gave a suggestion on our plots.  We append the full text of the referee's report, with our explanations of the issue and adjustments in the paper preceded by '-->'. 

Sincerely,

Qier An, on behalf of the authors

Reviewer Report
Reviewer:
I thank the authors for responding to my suggestions and their careful revision of their manuscript. I appreciate their work in including the activity-RV correlation in their orvara fits, and am glad to see they also included the recently updated RV time series data. The authors also made a strong argument in Section 2.1 for the planetary status of HAT-P-11c, raising the important point that previous comparisions of the R_HK for HAT-P-11 and other stars may not have been valid given differences in how that quantity was computed. They have also cleared up the important confusions in terminology regarding "obliquity" and "inclination" that were present in the previous version, and added in references to some additional prior work on HAT-P-11. All of my concerns have been addressed, and I can recommend this interesting manuscript for publication.

I do have a few final suggestions on phrasing that I believe would make the paper clearer:

L76-80: The authors added citations to the Winn and Hirano RM measurements for HAT-P-11 and the Deming spot-crossing analysis, but now it's somewhat unclear to the reader where the Sanchis-Ojeda & Winn (2011) constraints came from. It is stated later in the paper, but it would be worth adding a line in this introduction to state that those authors used both the RM and spot-crossing analysis to constrain the planet obliquity and stellar inclination.

--> We have added a sentence (L78) to clarify that Sanchis-Ojeda & Winn (2011) utilize both previous RM effect obervation and spot-crossing analysis to constrain the inner planet’s (planet b) obliquity and stellar inclination.  

L159: The authors should specify what subset of RV data were used (I assume, excluding those observations taken for the RM measurement, similar to the Yee et al. 2024 paper). Furthermore, in L341, it's stated that 261 RV points were used, but this should be smaller if some of the data were excluded.

--> We use the same subset of RV data as Yee et al. (2024), i.e. the RV data included in Yee’s 2024 paper. This sentence is highlighted (L163). Therefore, we do not inclide the repeated information, and instead refer to Yee’s 2024 paper. 

L210: I was initially confused by this line, as the authors are referring to Table 3 of Sanchis-Ojeda & Winn, not the current manuscript. Since the authors quote those measurements in the sentence just before this one, I recommend just dropping the references to Table 3.

--> Thanks for indicating this confusion point. We have drop the phrase about Table 3. 

L333-339: This paragraph seems to repeat what is written in the previous paragraph, perhaps it was duplicated by mistake?

--> Thanks for pointing this out. We have deleted this paragraph.

Figures 7 and 9: The legend could include "retrograde" and "prograde" labels since that is how the two solutions are described in the text, just to make the correspondence immediately clear.

--> Thanks for the suggestion. We have modified Figure 7 and Figure 9.

